Degenerate Quantum LDPC Codes With Good Finite Length Performance

We study the performance of medium-length quantum LDPC (QLDPC) codes in the depolarizing channel. Only degenerate codes with the maximal stabilizer weight much smaller than their minimum distance are considered. It is shown that with the help of OSD-like post-processing the performance of the standard belief propagation (BP) decoder on many QLDPC codes can be improved by several orders of magnitude. Using this new BP-OSD decoder we study the performance of several known classes of degenerate QLDPC codes including hypergraph product codes, hyperbicycle codes, homological product codes, and Haah's cubic codes. We also construct several interesting examples of short generalized bicycle codes. Some of them have an additional property that their syndromes are protected by small BCH codes, which may be useful for the fault-tolerant syndrome measurement. We also propose a new large family of QLDPC codes that contains the class of hypergraph product codes, where one of the used parity-check matrices is square. It is shown that in some cases such codes have better performance than hypergraph product codes. Finally, we demonstrate that the performance of the proposed BP-OSD decoder for some of the constructed codes is better than for a relatively large surface code decoded by a near-optimal decoder.

==> sims/res_bc-256_32-BP.txt <==
P           BER
0.01	    0.03981071705534971
0.00316	    0.009332543007969905
0.001	    0.005011872336272719
0.000316	0.0038018939632056127
0.0001	    0.001174897554939529

==> sims/res_bc-256_32-NBP.txt <==
P            BER
0.010233	0.010715193052376065
0.003162	0.0015848931924611126
0.001	    0.00019498445997580456
0.000316	0.00002344228815319923
0.0001	    2.951209226666384e-6


==> sims/res_gbc33-254_14_16-osd.txt <==
  P       BER         WER         FAR     numWords  numErrors numMiscorrections minDist
0.14 0.31031     0.471698    0.471698    212       100       100               20      
0.13 0.191831    0.299401    0.299401    334       100       100               16      
0.12 0.133985    0.210526    0.210526    475       100       100               16      
0.11 0.051694    0.0814996   0.0814996   1227      100       100               16      
0.1  0.0208021   0.0374813   0.0374813   2668      100       100               16      
0.09 0.00753876  0.0136184   0.0136184   7343      100       100               16      
0.08 0.00144523  0.00271223  0.00271223  36870     100       100               16      
0.07 0.000415976 0.000780652 0.000780652 128098    100       100               16      
0.06 4.68571e-05 9.53488e-05 9.53488e-05 1048781   100       100               16      
0.05 5.98903e-06 1.19952e-05 1.19952e-05 8336674   100       100               16      
0.04 9.77697e-07 1.86482e-06 1.86482e-06 53624581  100       100               16      
0.03 2.04902e-07 4.15142e-07 4.15142e-07 240881560 100       100               16      
0.02 5.76672e-08 1.07933e-07 1.07933e-07 926498033 100       100               16      
0.01 5.18068e-09 8.05884e-09 8.05884e-09 124087365 1         1                 16      


==> sims/res_gbc33-254_14_16-osd10.txt <==
  P       BER         WER         FAR     numWords  numErrors numMiscorrections minDist
0.1  0.0218615   0.0378788   0.0378788   2640      100       100               16      
0.09 0.00571632  0.0101947   0.0101947   9809      100       100               16      
0.08 0.00119537  0.00233405  0.00233405  42844     100       100               16      
0.07 0.00026611  0.000511049 0.000511049 195676    100       100               16      
0.06 3.56452e-05 6.69842e-05 6.69842e-05 1492889   100       100               16      
0.05 4.0608e-06  8.19182e-06 8.19182e-06 12207303  100       100               16      
0.04 6.71133e-07 1.31227e-06 1.31227e-06 76203801  100       100               16      
0.03 1.67564e-07 3.48056e-07 3.48056e-07 287310026 100       100               16      
0.02 4.12725e-08 8.88946e-08 8.88946e-08 22498545  2         2                 16      


==> sims/res_gbc33-254_14_16-rand10_osd10.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.325052    0.483092    0.483092    207      100       100               22      
0.13 0.19901     0.301205    0.301205    332      100       100               18      
0.12 0.112693    0.182815    0.182815    547      100       100               18      
0.11 0.0561224   0.0978474   0.0978474   1022     100       100               18      
0.1  0.0253997   0.0460617   0.0460617   2171     100       100               18      
0.09 0.0090508   0.0159185   0.0159185   6282     100       100               18      
0.08 0.00243654  0.00432339  0.00432339  23130    100       100               16      
0.07 0.000569602 0.00109841  0.00109841  91041    100       100               16      
0.06 0.000132749 0.000263149 0.000263149 121604   32        32                16      


==> sims/res_gbc33-294_10_18-osd.txt <==
P	WER
0.14	0.423729
0.13	0.302115
0.12	0.13297899999999999
0.11	0.0625
0.1	0.0187336
0.09	0.00511509
0.08	0.00147052
0.07	0.000204979
0.06	0.0000268776
0.05	3.37868e-6
0.04	4.61913e-7
0.03	4.98038e-8
0.02	1.19505e-9

==> sims/res_gbc33ham-1022_18_17-osd.txt <==
   P       BER         WER         FAR     numWords  numErrors numMiscorrections minDist
0.16  0.600244    0.838434    0.838434    11927     10000     10000             52      
0.155 0.520063    0.740192    0.740192    13510     10000     10000             48      
0.15  0.414436    0.60412     0.60412     16553     10000     10000             48      
0.145 0.301687    0.452202    0.452202    22114     10000     10000             46      
0.14  0.207309    0.318309    0.318309    31416     10000     10000             42      
0.135 0.12085     0.191769    0.191769    52146     10000     10000             42      
0.13  0.0640202   0.104775    0.104775    95443     10000     10000             40      
0.125 0.0300924   0.0511041   0.0511041   195679    10000     10000             38      
0.12  0.0124606   0.0219401   0.0219401   455786    10000     10000             36      
0.115 0.00488139  0.00885691  0.00885691  1129062   10000     10000             36      
0.11  0.00180305  0.00336886  0.00336886  2968366   10000     10000             36      
0.105 0.000650116 0.00125277  0.00125277  7982342   10000     10000             36      
0.1   0.000242773 0.000475409 0.000475409 21034511  10000     10000             36      
0.095 9.14465e-05 0.000180838 0.000180838 55298246  10000     10000             34      
0.09  3.48396e-05 6.946e-05   6.946e-05   143967700 10000     10000             34      
0.085 1.42603e-05 2.84952e-05 2.84952e-05 257692082 7343      7343              34      


==> sims/res_gbc33ham-1022_18_17-xz-osd.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.1   0.678365    0.979432    0.979432    1021     1000      1000              86      
0.095 0.623802    0.947867    0.947867    1055     1000      1000              62      
0.09  0.535765    0.858369    0.858369    1165     1000      1000              62      
0.085 0.393995    0.691085    0.691085    1447     1000      1000              62      
0.08  0.27985     0.510986    0.510986    1957     1000      1000              50      
0.075 0.159229    0.300842    0.300842    3324     1000      1000              46      
0.07  0.0734301   0.143699    0.143699    6959     1000      1000              46      
0.065 0.027667    0.054606    0.054606    18313    1000      1000              46      
0.06  0.00922986  0.0185649   0.0185649   53865    1000      1000              46      
0.055 0.00257979  0.0051085   0.0051085   195752   1000      1000              40      
0.05  0.000630167 0.00125573  0.00125573  796350   1000      1000              40      
0.045 0.000133008 0.000264181 0.000264181 969031   256       256               40      


==> sims/res_gbc33ham-126_12_10-osd.txt <==
   P       BER        WER        FAR     numWords numErrors numMiscorrections minDist
0.16  0.458823    0.686672   0.686672   14563    10000     10000             10      
0.155 0.428014    0.649013   0.649013   15408    10000     10000             10      
0.15  0.389702    0.594601   0.594601   16818    10000     10000             10      
0.145 0.344965    0.533988   0.533988   18727    10000     10000             10      
0.14  0.304567    0.475082   0.475082   21049    10000     10000             10      
0.135 0.266453    0.421603   0.421603   23719    10000     10000             10      
0.13  0.22751     0.365551   0.365551   27356    10000     10000             10      
0.125 0.189531    0.310723   0.310723   32183    10000     10000             10      
0.12  0.157827    0.261671   0.261671   38216    10000     10000             10      
0.115 0.128932    0.215276   0.215276   46452    10000     10000             10      
0.11  0.0996173   0.170468   0.170468   58662    10000     10000             10      
0.105 0.0749341   0.131461   0.131461   76068    10000     10000             10      
0.1   0.056394    0.100183   0.100183   99817    10000     10000             10      
0.095 0.0412807   0.0746486  0.0746486  133961   10000     10000             10      
0.09  0.0302941   0.0553713  0.0553713  180599   10000     10000             10      
0.085 0.0205425   0.0386035  0.0386035  259044   10000     10000             10      
0.08  0.0138642   0.0266491  0.0266491  375247   10000     10000             10      
0.075 0.00913229  0.0177435  0.0177435  563586   10000     10000             10      
0.07  0.00565693  0.0113171  0.0113171  883621   10000     10000             10      
0.065 0.0034026   0.00699261 0.00699261 1430082  10000     10000             10      
0.06  0.00210149  0.00440872 0.00440872 2268234  10000     10000             10      
0.055 0.00121914  0.00261544 0.00261544 3823452  10000     10000             10      
0.05  0.000711067 0.00154382 0.00154382 1149094  1774      1774              10      


==> sims/res_gbc33ham-126_12_10-xz-osd.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.1   0.518528    0.862441    0.862441    11595    10000     10000             10      
0.095 0.472166    0.810307    0.810307    12341    10000     10000             10      
0.09  0.424078    0.754318    0.754318    13257    10000     10000             10      
0.085 0.369492    0.679348    0.679348    14720    10000     10000             10      
0.08  0.318408    0.596623    0.596623    16761    10000     10000             10      
0.075 0.265382    0.510621    0.510621    19584    10000     10000             10      
0.07  0.212352    0.418743    0.418743    23881    10000     10000             10      
0.065 0.163606    0.330546    0.330546    30253    10000     10000             10      
0.06  0.120655    0.248385    0.248385    40260    10000     10000             10      
0.055 0.0826691   0.172894    0.172894    57839    10000     10000             10      
0.05  0.0535729   0.11424     0.11424     87535    10000     10000             10      
0.045 0.0332837   0.0719285   0.0719285   139027   10000     10000             10      
0.04  0.0192086   0.0416545   0.0416545   240070   10000     10000             10      
0.035 0.0101136   0.0220822   0.0220822   452854   10000     10000             10      
0.03  0.00493435  0.0109067   0.0109067   916871   10000     10000             10      
0.025 0.00213819  0.00474907  0.00474907  2105674  10000     10000             10      
0.02  0.00094553  0.00206926  0.00206926  4832652  10000     10000             10      
0.015 0.000403947 0.000866593 0.000866593 10738609 9306      9306              10      


==> sims/res_gbc33ham-254_14_16-osd.txt <==
   P      BER        WER       FAR    numWords numErrors numMiscorrections minDist
0.16  0.522966   0.745657  0.745657  13411    10000     10000             16      
0.155 0.472796   0.683153  0.683153  14638    10000     10000             16      
0.15  0.410716   0.601468  0.601468  16626    10000     10000             16      
0.145 0.359238   0.535275  0.535275  18682    10000     10000             16      
0.14  0.296605   0.446867  0.446867  22378    10000     10000             16      
0.135 0.246498   0.378043  0.378043  26452    10000     10000             16      
0.13  0.192809   0.300915  0.300915  33232    10000     10000             16      
0.125 0.145733   0.229532  0.229532  43567    10000     10000             16      
0.12  0.107575   0.173163  0.173163  57749    10000     10000             16      
0.115 0.0765966  0.125482  0.125482  79693    10000     10000             16      
0.11  0.0525155  0.0874072 0.0874072 114407   10000     10000             16      
0.105 0.0338221  0.0575437 0.0575437 173781   10000     10000             16      
0.1   0.0207265  0.0359011 0.0359011 278543   10000     10000             16      
0.095 0.0126062  0.0225288 0.0225288 443876   10000     10000             16      
0.09  0.00753685 0.01369   0.01369   414099   5669      5669              16      


==> sims/res_gbc33ham-254_14_16-xz-osd.txt <==
   P      BER        WER        FAR     numWords numErrors numMiscorrections minDist
0.1   0.587795   0.919118   0.919118   10880    10000     10000             16      
0.095 0.531335   0.862887   0.862887   11589    10000     10000             16      
0.09  0.467531   0.788208   0.788208   12687    10000     10000             16      
0.085 0.398846   0.696718   0.696718   14353    10000     10000             16      
0.08  0.321963   0.582445   0.582445   17169    10000     10000             16      
0.075 0.24745    0.460936   0.460936   21695    10000     10000             16      
0.07  0.178485   0.337724   0.337724   29610    10000     10000             16      
0.065 0.122261   0.235056   0.235056   42543    10000     10000             16      
0.06  0.0765153  0.151103   0.151103   66180    10000     10000             16      
0.055 0.0442745  0.0874546  0.0874546  114345   10000     10000             16      
0.05  0.0235847  0.0467355  0.0467355  213970   10000     10000             16      
0.045 0.0118397  0.0235801  0.0235801  424087   10000     10000             16      
0.04  0.00551443 0.0109505  0.0109505  913201   10000     10000             16      
0.035 0.00259731 0.00515323 0.00515323 1014897  5230      5230              16      


==> sims/res_gbc33ham-510_16_17-osd.txt <==
   P       BER         WER         FAR      numWords  numErrors numMiscorrections minDist
0.16  0.563334    0.789204    0.789204    12671      10000     10000             22      
0.155 0.491075    0.702445    0.702445    14236      10000     10000             18      
0.15  0.414882    0.602736    0.602736    16591      10000     10000             18      
0.145 0.340635    0.501454    0.501454    19942      10000     10000             18      
0.14  0.252808    0.380127    0.380127    26307      10000     10000             18      
0.135 0.184272    0.281928    0.281928    35470      10000     10000             18      
0.13  0.124044    0.193652    0.193652    51639      10000     10000             18      
0.125 0.0782036   0.124755    0.124755    80157      10000     10000             18      
0.12  0.0453349   0.0741752   0.0741752   134816     10000     10000             18      
0.115 0.0247599   0.0413418   0.0413418   241886     10000     10000             18      
0.11  0.0125452   0.0215934   0.0215934   463105     10000     10000             18      
0.105 0.00569114  0.0101501   0.0101501   985216     10000     10000             18      
0.1   0.00258398  0.00471389  0.00471389  2121390    10000     10000             18      
0.095 0.00111685  0.00210107  0.00210107  4759475    10000     10000             18      
0.09  0.000479018 0.000919201 0.000919201 10879019   10000     10000             18      
0.085 0.00020302  0.000397012 0.000397012 25188136   10000     10000             18      
0.08  9.06544e-05 0.000179665 0.000179665 55659201   10000     10000             18      
0.075 4.02781e-05 8.00279e-05 8.00279e-05 124956395  10000     10000             18      
0.07  1.92453e-05 3.84429e-05 3.84429e-05 260125828  10000     10000             18      
0.065 9.62892e-06 1.9138e-05  1.9138e-05  522520751  10000     10000             18      
0.06  4.7329e-06  9.44502e-06 9.44502e-06 1058759214 10000     10000             18      
0.055 2.50424e-06 4.99536e-06 4.99536e-06 2001856186 10000     10000             18      
0.05  1.33779e-06 2.67408e-06 2.67408e-06 2154388266 5761      5761              18      


==> sims/res_gbc33ham-510_16_17-xz-osd.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.1   0.638373    0.960338    0.960338    10413    10000     10000             34      
0.095 0.575976    0.909753    0.909753    10992    10000     10000             26      
0.09  0.499574    0.831393    0.831393    12028    10000     10000             20      
0.085 0.398328    0.694686    0.694686    14395    10000     10000             20      
0.08  0.295251    0.537663    0.537663    18599    10000     10000             20      
0.075 0.199477    0.375982    0.375982    26597    10000     10000             20      
0.07  0.121466    0.235882    0.235882    42394    10000     10000             18      
0.065 0.063254    0.124373    0.124373    80403    10000     10000             18      
0.06  0.0289198   0.0573598   0.0573598   174338   10000     10000             18      
0.055 0.0117207   0.0234121   0.0234121   427130   10000     10000             18      
0.05  0.00398512  0.00795553  0.00795553  1256987  10000     10000             18      
0.045 0.00124325  0.00248541  0.00248541  4023478  10000     10000             18      
0.04  0.000365408 0.000731548 0.000731548 2732561  1999      1999              18      


==> sims/res_gbc33ham-8090_24_17-osd.txt <==
   P      BER        WER        FAR     numWords numErrors numMiscorrections minDist
0.16  0.739564   0.992359   0.992359   10077    10000     10000             982     
0.155 0.674667   0.92584    0.92584    10801    10000     10000             778     
0.15  0.449458   0.658848   0.658848   15178    10000     10000             722     
0.145 0.166112   0.265851   0.265851   37615    10000     10000             666     
0.14  0.0298437  0.052502   0.052502   190469   10000     10000             604     
0.135 0.00324557 0.00623668 0.00623668 69428    433       433               604     


==> sims/res_gbc44-46_2_9-osd10-1.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.02  0.000498591 0.000697331 0.000697331 143404   100       100               9       
0.015 0.000155857 0.000229202 0.000229202 436297   100       100               9       
0.01  3.46871e-05 4.9553e-05  4.9553e-05  2018043  100       100               9       
0.005 2.63069e-06 4.09219e-06 4.09219e-06 11974032 49        49                9       


==> sims/res_gbc44-46_2_9-osd10.txt <==
  P      BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.373134   0.497512    0.497512    201      100       100               9       
0.12 0.239057   0.3367      0.3367      297      100       100               9       
0.1  0.185751   0.254453    0.254453    393      100       100               9       
0.08 0.0860335  0.111732    0.111732    895      100       100               9       
0.06 0.0351171  0.0477783   0.0477783   2093     100       100               9       
0.04 0.00698805 0.0101276   0.0101276   9874     100       100               9       
0.02 0.00042262 0.000630776 0.000630776 158535   100       100               9       
0.015 0.000155857 0.000229202 0.000229202 436297   100       100               9       
0.01  3.46871e-05 4.9553e-05  4.9553e-05  2018043  100       100               9       
0.005 2.63069e-06 4.09219e-06 4.09219e-06 11974032 49        49                9       


==> sims/res_gbc44-48_6_8-osd10-1.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.02  0.000927632 0.00184298  0.00184298  54260    100       100               8       
0.015 0.000327151 0.000721657 0.000721657 138570   100       100               8       
0.01  9.84289e-05 0.000223702 0.000223702 447023   100       100               8       
0.005 1.26819e-05 3.47448e-05 3.47448e-05 2878128  100       100               8       


==> sims/res_gbc44-48_6_8-osd10.txt <==
  P       BER        WER        FAR     numWords numErrors numMiscorrections minDist
0.14 0.424051    0.632911   0.632911   158      100       100               8       
0.12 0.32716     0.529101   0.529101   189      100       100               8       
0.1  0.197368    0.328947   0.328947   304      100       100               8       
0.08 0.0973571   0.161812   0.161812   618      100       100               8       
0.06 0.0381043   0.0633312  0.0633312  1579     100       100               8       
0.04 0.00974659  0.0182749  0.0182749  5472     100       100               8       
0.02 0.000791928 0.00164414 0.00164414 60822    100       100               8       
0.015 0.000327151 0.000721657 0.000721657 138570   100       100               8       
0.01  9.84289e-05 0.000223702 0.000223702 447023   100       100               8       
0.005 1.26819e-05 3.47448e-05 3.47448e-05 2878128  100       100               8       


==> sims/res_gbc44-900_50_15-g4-osd.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.58        0.793651    0.793651    126      100       100               24      
0.13 0.339814    0.465116    0.465116    215      100       100               21      
0.12 0.146667    0.215054    0.215054    465      100       100               19      
0.11 0.0291376   0.0458716   0.0458716   2180     100       100               15      
0.1  0.00517456  0.00931012  0.00931012  10741    100       100               15      
0.09 0.00130555  0.00243754  0.00243754  41025    100       100               15      
0.08 0.000296175 0.00059235  0.00059235  168819   100       100               15      
0.07 8.44259e-05 0.000163047 0.000163047 613319   100       100               15      
0.06 2.48186e-05 5.09623e-05 5.09623e-05 1962235  100       100               15      
0.05 8.06802e-06 1.56539e-05 1.56539e-05 6388181  100       100               15      
0.04 1.67335e-06 3.30571e-06 3.30571e-06 30250648 100       100               15      
0.03 3.50137e-07 7.03933e-07 7.03933e-07 142058882 100       100               15      
0.02 5.31502e-08 1.08094e-07 1.08094e-07 869610527 94        94                15      


==> sims/res_gbc44-918_54-osd.txt <==
    P      WER
    0.14   0.970874
    0.13   0.925926
    0.12   0.645161
    0.11   0.471698
    0.1   0.18797
    0.09   0.0620347
    0.08   0.0189
    0.07   0.00210473
    0.06   0.000240559
    0.05   3.67804e-05
    0.04   5.81667e-06

==> sims/res_gbc5-126_4-osd0.txt <==
 P        WER
 0.1   0.0535045
0.09   0.0279642
0.08   0.0118008
0.07  0.00644205
0.06  0.00171721
0.05  0.00071105
0.04  0.000133298
0.03  2.29993e-05
0.02  2.24209e-06
0.01  3.7937e-08


==> sims/res_gbc5-126_4.txt <==
P         WER
 0.1    0.423729
0.09    0.273224
0.08     0.18797
0.07   0.0948767
0.06   0.0484496
0.05   0.0261165
0.04   0.0109565
0.03  0.00382292
0.02  0.000776959
0.01  5.10893e-05


==> sims/res_gbc55-1022_36_14-osd.txt <==
P      WER
0.14   1
0.13   0.970874
0.12   0.787402
0.11   0.490196
0.10   0.172117
0.09   0.0238152
0.08   0.000938527
0.07   9.49026e-06


==> sims/res_gbc55-1022_36_14.txt <==
P    WER
0.14 1
0.13 0.970874
0.12 0.793651
0.11 0.490196
0.10 0.176991
0.09 0.029620
0.08 0.003905
0.07 0.002206
0.06 0.000924
0.05 0.000499
0.04 0.000202
0.03 5.40148e-05
0.02 1.22093e-05
0.01 1.27545e-06



==> sims/res_gbc55-126_24_14-osd.txt <==
  P       BER         WER         FAR     numWords  numErrors numMiscorrections minDist
0.1  0.276674    0.41841     0.41841     239       100       100               12      
0.09 0.183723    0.274725    0.274725    364       100       100               12      
0.08 0.108116    0.173913    0.173913    575       100       100               12      
0.07 0.0462997   0.0726744   0.0726744   1376      100       100               12      
0.06 0.0191935   0.0306279   0.0306279   3265      100       100               12      
0.05 0.00579856  0.00913159  0.00913159  10951     100       100               12      
0.04 0.00134726  0.00236016  0.00236016  42370     100       100               12      
0.03 0.000155226 0.0002945   0.0002945   339559    100       100               12      
0.02 1.02323e-05 1.86325e-05 1.86325e-05 5366966   100       100               12      
0.01 1.67437e-07 3.32107e-07 3.32107e-07 301108092 100       100               12      


==> sims/res_gbc55-126_24_14.txt <==
  P       BER         WER         FAR     numWords  numErrors numMiscorrections minDist
0.1  0.304591    0.462963    0           216       100       0                 0       
0.09 0.191808    0.283286    0.00283286  353       100       1                 14      
0.08 0.115288    0.177936    0.00177936  562       100       1                 12      
0.07 0.0510046   0.0809061   0.00161812  1236      100       2                 12      
0.06 0.0221968   0.0365631   0.000365631 2735      100       1                 12      
0.05 0.00684252  0.0115567   0           8653      100       0                 12      
0.04 0.00159327  0.00282829  0           35357     100       0                 12      
0.03 0.000205773 0.000397629 3.97629e-06 251491    100       1                 12      
0.02 1.61999e-05 3.26721e-05 6.53443e-07 3060712   100       2                 12      
0.01 2.1329e-07  4.50216e-07 4.50216e-09 222115382 100       1                 12      


==> sims/res_gbc55-126_28_8-bin.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.1   0.447761    0.746269    0.00746269  134      100       1                 8       
0.095 0.396382    0.657895    0.00657895  152      100       1                 8       
0.09  0.332783    0.578035    0.017341    173      100       3                 8       
0.085 0.281652    0.473934    0.00473934  211      100       1                 8       
0.08  0.260396    0.469484    0.00938967  213      100       2                 8       
0.075 0.229059    0.401606    0.0120482   249      100       3                 8       
0.07  0.141552    0.261097    0.00522193  383      100       2                 8       
0.065 0.119743    0.224719    0.0157303   445      100       7                 8       
0.06  0.075346    0.14245     0.0042735   702      100       3                 8       
0.055 0.0626619   0.120919    0.00725514  827      100       6                 8       
0.05  0.0419865   0.0801925   0.00561347  1247     100       7                 8       
0.045 0.026574    0.0494071   0.00395257  2024     100       8                 8       
0.04  0.0144164   0.0295072   0.00236058  3389     100       8                 8       
0.035 0.00849828  0.0167336   0.00167336  5976     100       10                8       
0.03  0.00386652  0.00772201  0.00146718  12950    100       19                8       
0.025 0.00124534  0.00247127  0.000691956 40465    100       28                8       
0.02  0.000369373 0.000762154 0.000167674 131207   100       22                8       
0.015 0.000105171 0.000215577 7.54518e-05 463872   100       35                8       
0.01  1.2392e-05  2.61276e-05 1.59379e-05 3827365  100       61                8       
0.005 3.35992e-07 6.66273e-07 4.26415e-07 37522149 25        16                8       


==> sims/res_gbc55-126_28_8.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.1  0.310402    0.460829    0           217      100       0                 0       
0.09 0.178273    0.278552    0.00278552  359      100       1                 8       
0.08 0.126497    0.194932    0.00779727  513      100       4                 8       
0.07 0.0548299   0.0892061   0.0044603   1121     100       5                 8       
0.06 0.0219528   0.0352858   0.000705716 2834     100       2                 8       
0.05 0.00787986  0.0135943   0.00176726  7356     100       13                8       
0.04 0.00167233  0.00312793  0.000719424 31970    100       23                8       
0.03 0.000289458 0.000567167 0.000158807 176315   100       28                8       
0.02 3.795e-05   7.77891e-05 3.88946e-05 1285527  100       50                8       
0.01 1.6061e-06  3.23763e-06 2.88149e-06 30886796 100       89                8       


==> sims/res_gbc55-126_30_12-osd.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.1  0.316134    0.456621    0.456621    219      100       100               6       
0.09 0.184348    0.289855    0.289855    345      100       100               6       
0.08 0.146301    0.228833    0.228833    437      100       100               6       
0.07 0.0732554   0.116959    0.116959    855      100       100               6       
0.06 0.026612    0.0431779   0.0431779   2316     100       100               6       
0.05 0.0110671   0.018005    0.018005    5554     100       100               6       
0.04 0.00503043  0.00804441  0.00804441  12431    100       100               6       
0.03 0.00144586  0.00235738  0.00235738  42420    100       100               6       
0.02 0.000380169 0.000584276 0.000584276 171152   100       100               6       
0.01 5.13741e-05 7.98975e-05 7.98975e-05 1251604  100       100               6       


==> sims/res_gbc55-254_28_14-osd.txt <==
P	WER
0.14	0.980392
0.13	0.840336
0.12	0.704225
0.11	0.591716
0.1	0.359712
0.09	0.182482
0.08	0.0687758
0.07	0.019685
0.06	0.00395304
0.05	0.000453877
0.04	0.000023851
0.03	7.86405e-7
0.02	1.16731e-8

==> sims/res_gbc55-254_28_14.txt <==
P	WER
0.14	0.990099
0.13	0.869565
0.12	0.714286
0.11	0.613497
0.1	0.378788
0.09	0.182815
0.08	0.0773395
0.07	0.0189681
0.06	0.00360672
0.05	0.000511925
0.04	0.0000364435
0.03	1.37425e-6
0.02	2.79979e-8

==> sims/res_gbc55-254_42_14-osd.txt <==
P	WER
0.14	0.952381
0.13	0.826446
0.12	0.729927
0.11	0.564972
0.1	0.315457
0.09	0.13459
0.08	0.0647249
0.07	0.0143164
0.06	0.00293023
0.05	0.000336245
0.04	0.0000289637
0.03	1.42128e-6
0.02	4.57125e-8

==> sims/res_gbc55-254_42_14-osd0.txt <==
P	WER
0.14	0.952381
0.13	0.826446
0.12	0.729927
0.11	0.564972
0.1	0.315457
0.09	0.13459
0.08	0.0647249
0.07	0.0143164
0.06	0.00293023
0.05	0.000336245
0.04	0.0000289637
0.03	1.42128e-6
0.02	4.57125e-8

==> sims/res_gbc_N882_K30_D18.txt <==
  P       BER         WER         FAR     numWords  numErrors numMiscorrections minDist
0.14 0.29269     0.877193    0.877193    114       100       100               32      
0.13 0.19038     0.671141    0.671141    149       100       100               32      
0.12 0.0869231   0.384615    0.384615    260       100       100               22      
0.11 0.0434343   0.189394    0.189394    528       100       100               22      
0.1  0.00920969  0.0478011   0.0478011   2092      100       100               20      
0.09 0.00350784  0.0176866   0.0176866   5654      100       100               18      
0.08 0.000693097 0.00387928  0.00387928  25778     100       100               18      
0.07 0.00014291  0.000745618 0.000745618 134117    100       100               18      
0.06 1.58993e-05 9.24375e-05 9.24375e-05 1081812   100       100               18      
0.05 1.93294e-06 1.06596e-05 1.06596e-05 9381230   100       100               18      
0.04 1.48532e-07 8.36016e-07 8.36016e-07 119614963 100       100               18      
0.03 1.75669e-08 1.08502e-07 1.08502e-07 64515105  7         7                 18      


==> sims/res_ghpc-882_24-aug5-osd0-layered_nms-deep.txt <==
  P       BER         WER         FAR       numWords   numErrors numMiscorrections minDist
0.1  0.000395364 0.000732133 0.000732133 137953       101       101               40      
0.09 3.41272e-05 6.74117e-05 6.74117e-05 1483423      100       100               24      
0.08 1.95839e-06 4.29629e-06 4.29629e-06 23275892     100       100               24      
0.07 1.21667e-07 2.86555e-07 2.86555e-07 348972549    100       100               24      
0.06 1.00043e-08 2.79515e-08 2.79515e-08 3577621020   100       100               24      
0.05 8.69395e-10 2.4234e-09  2.4234e-09  41264309481  100       100               24      
0.04 5.27177e-11 1.62208e-10 1.62208e-10 154122875408 25        25                24      


==> sims/res_ghpc33-1016_28_14-noosd.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.523199    0.854701    0   117      100       0                 0       
0.13 0.326585    0.534759    0   187      100       0                 0       
0.12 0.145101    0.26178     0   382      100       0                 0       
0.11 0.0458697   0.0954198   0   1048     100       0                 0       
0.1  0.0199738   0.0457666   0   2185     100       0                 0       
0.09 0.00822876  0.0205719   0   4861     100       0                 0       
0.08 0.00354383  0.00868131  0   11519    100       0                 0       
0.07 0.00188909  0.00520616  0   19208    100       0                 0       
0.06 0.00104156  0.0031838   0   31409    100       0                 0       
0.05 0.00076042  0.00264166  0   37855    100       0                 0       
0.04 0.000791789 0.00239418  0   41768    100       0                 0       
0.03 0.000504009 0.00160185  0   62428    100       0                 0       
0.02 0.000286075 0.000907145 0   110236   100       0                 0       
0.01 6.03582e-05 0.000168497 0   593481   100       0                 0       


==> sims/res_ghpc33-1134_24_16-osd-t.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.269112    0.413223    0.413223    242      100       100               100     
0.13 0.0865765   0.131926    0.131926    758      100       100               100     
0.12 0.0136247   0.0229148   0.0229148   4364     100       100               56      
0.11 0.00143026  0.00244141  0.00244141  40960    100       100               56      
0.1  5.07584e-05 9.60923e-05 9.60923e-05 645213   62        62                20      


==> sims/res_ghpc33-1134_24_16-osd.txt <==
  P       BER         WER         FAR     numWords  numErrors numMiscorrections minDist
0.14 0.269112    0.413223    0.413223    242       100       100               100     
0.13 0.0865765   0.131926    0.131926    758       100       100               100     
0.12 0.0136247   0.0229148   0.0229148   4364      100       100               56      
0.11 0.00143026  0.00244141  0.00244141  40960     100       100               56      
0.1  5.52926e-05 0.000100914 0.000100914 990941    100       100               20      
0.09 3.6284e-06  7.20278e-06 7.20278e-06 13883522  100       100               20      
0.08 4.35243e-07 8.8002e-07  8.8002e-07  113633803 100       100               20      
0.07 1.00709e-07 2.24258e-07 2.24258e-07 40132310  9         9                 20      


==> sims/res_ghpc33-1270_28-aug5-osd0-layered_nms.txt <==
  P       BER         WER         FAR       numWords   numErrors numMiscorrections minDist
0.14 0.281774    0.434164    0.434164    281          122       122               136     
0.13 0.0946611   0.142857    0.142857    784          112       112               124     
0.12 0.0126749   0.0204286   0.0204286   4993         102       102               124     
0.11 0.000797278 0.00138916  0.00138916  71986        100       100               96      
0.1  1.89771e-05 3.48432e-05 3.48432e-05 2870000      100       100               96      
0.09 2.98565e-07 5.66383e-07 5.66383e-07 176559002    100       100               96      
0.08 3.95136e-09 8.01146e-09 8.01146e-09 12482125741  100       100               82      
0.07 1.10642e-10 2.26548e-10 2.26548e-10 366367788108 83        83                74      


==> sims/res_ghpc33-1270_28_16-full.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.494428    0.70922     0   141      100       0                 0       
0.13 0.21132     0.361011    0   277      100       0                 0       
0.12 0.0796498   0.149477    0   669      100       0                 0       
0.11 0.0349544   0.0733676   0   1363     100       0                 0       
0.1  0.0172784   0.0385802   0   2592     100       0                 0       
0.09 0.00655098  0.0156642   0   6384     100       0                 0       
0.08 0.0039675   0.00947059  0   10559    100       0                 0       
0.07 0.00166005  0.00435218  0   22977    100       0                 0       
0.06 0.00115819  0.00316076  0   31638    100       0                 0       
0.05 0.00103502  0.0027866   0   35886    100       0                 0       
0.04 0.00112164  0.0028499   0   35089    100       0                 0       
0.03 0.000823369 0.00236698  0   42248    100       0                 0       
0.02 0.00040626  0.000965642 0   103558   100       0                 0       
0.01 9.05576e-05 0.000231141 0   432637   100       0                 0       


==> sims/res_ghpc33-1270_28_16-it320.txt <==
  P      BER        WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.409854   0.60241    0   166      100       0                 0       
0.13 0.185452   0.30581    0   327      100       0                 0       
0.12 0.0741318  0.14556    0   687      100       0                 0       
0.11 0.0277616  0.0581395  0   1720     100       0                 0       
0.1  0.0139458  0.0315159  0   3173     100       0                 0       
0.09 0.00698318 0.0149031  0   6710     100       0                 0       
0.08 0.00287816 0.00703829 0   14208    100       0                 0       
0.07 0.00127097 0.00342691 0   7587     26        0                 0       


==> sims/res_ghpc33-1270_28_16-it3200.txt <==
  P     BER     WER    FAR numWords numErrors numMiscorrections minDist
0.14 0.39645 0.591716 0   169      100       0                 0       
0.13 0.125   0.229508 0   122      28        0                 0       


==> sims/res_ghpc33-1270_28_16-osd-1.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.08 9.77808e-09 2.10605e-08 2.10605e-08 94964595 2         2                 140     


==> sims/res_ghpc33-1270_28_16-osd.txt <==
P	WER
0.14	0.423729
0.13	0.113895
0.12	0.0168407
0.11	0.00126081
0.1	0.0000300272
0.09	5.95209e-7
0.08    1.51873e-8


==> sims/res_ghpc33-1270_28_16-retry10.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.464286    0.666667    0   150      100       0                 0       
0.13 0.214524    0.333333    0   300      100       0                 0       
0.12 0.0682009   0.117371    0   852      100       0                 0       
0.11 0.0186583   0.0361795   0   2764     100       0                 0       
0.1  0.00571314  0.0114508   0   8733     100       0                 0       
0.09 0.00221959  0.00472612  0   21159    100       0                 0       
0.08 0.00114108  0.00229363  0   43599    100       0                 0       
0.07 0.000322133 0.000652656 0   153220   100       0                 0       
0.06 0.000132056 0.000286632 0   348879   100       0                 0       
0.05 4.31953e-05 0.00010138  0   986384   100       0                 0       
0.04 2.89388e-05 6.72995e-05 0   1485896  100       0                 0       
0.03 1.40076e-05 3.6793e-05  0   2717905  100       0                 0       
0.02 5.69643e-06 1.48234e-05 0   6746076  100       0                 0       
0.01 9.95599e-07 2.76555e-06 0   36159136 100       0                 0       


==> sims/res_ghpc33-1270_28_16-retry100-1.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.1  0.0026874   0.00528793  0   18911    100       0                 0       
0.09 0.000749712 0.00157953  0   63310    100       0                 0       
0.08 0.000198686 0.000407561 0   245362   100       0                 0       
0.07 7.37259e-05 0.000147241 0   679157   100       0                 0       
0.06 1.60328e-05 3.22267e-05 0   3103013  100       0                 0       
0.05 5.66139e-06 1.20915e-05 0   8270302  100       0                 0       
0.04 2.43614e-06 5.16758e-06 0   19351429 100       0                 0       
0.03 9.06662e-07 1.85982e-06 0   53768652 100       0                 0       
0.02 2.13221e-07 4.56902e-07 0   98489483 45        0                 0       


==> sims/res_ghpc33-1270_28_16-retry100-2.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.425344    0.60241     0   166      100       0                 0       
0.13 0.171072    0.262467    0   381      100       0                 0       
0.12 0.0443523   0.0739645   0   1352     100       0                 0       
0.11 0.00901864  0.0160128   0   6245     100       0                 0       
0.1  0.00180773  0.00354208  0   28232    100       0                 0       
0.09 0.000611891 0.00123793  0   80780    100       0                 0       
0.08 0.000136268 0.000271373 0   368496   100       0                 0       
0.07 4.33851e-05 8.75205e-05 0   1142590  100       0                 0       
0.06 1.41432e-05 2.8066e-05  0   3563033  100       0                 0       
0.05 4.53947e-06 9.64378e-06 0   10369377 100       0                 0       
0.04 1.65249e-06 3.52936e-06 0   28333787 100       0                 0       
0.03 8.65124e-07 1.84069e-06 0   54327501 100       0                 0       
0.02 2.44363e-07 4.95993e-07 0   78630206 39        0                 0       


==> sims/res_ghpc33-1270_28_16-retry100.txt <==
P	WER
0.14	0.621118
0.13	0.306748
0.12	0.0930233
0.11	0.0302024
0.1	0.00687994
0.09	0.00231986
0.08	0.000887445
0.07	0.000280113
0.06	0.0000876901
0.05	0.0000263944
0.04	7.66726e-6

==> sims/res_ghpc33-1270_28_16-retry100aug-1.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.07 1.24629e-06 4.17417e-06 0   23956831 100       0                 0       
0.06 2.25202e-07 1.04919e-06 0   95311238 100       0                 0       
0.05 2.37727e-07 8.87513e-07 0   4506974  4         0                 0       


==> sims/res_ghpc33-1270_28_16-retry100aug.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.295626    0.440529    0   227      100       0                 0       
0.13 0.0917151   0.140252    0   713      100       0                 0       
0.12 0.0192862   0.031506    0   3174     100       0                 0       
0.11 0.00166916  0.00332171  0   30105    100       0                 0       
0.1  0.00015488  0.000340663 0   293545   100       0                 0       
0.09 2.70985e-05 6.75651e-05 0   1480053  100       0                 0       
0.08 5.19549e-06 1.48706e-05 0   1546672  23        0                 0       
0.07 1.24629e-06 4.17417e-06 0   23956831 100       0                 0       
0.06 2.25202e-07 1.04919e-06 0   95311238  100       0                 0       
0.05 1.07133e-07 5.85882e-07 0   170682929 100       0                 0       
0.04 5.06438e-08 2.76958e-07 0   361065293 100       0                 0       
0.03 1.14498e-08 7.21339e-08 0   374304087 27        0                 0       


==> sims/res_ghpc33-1270_28_16-retry100enh-1.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.07 2.96599e-06 6.21149e-06 0   16099191 100       0                 0       
0.06 1.40749e-06 2.90205e-06 0   34458410 100       0                 0       
0.05 1.23861e-06 2.84737e-06 0   35120071 100       0                 0       
0.04 1.14859e-06 2.88694e-06 0   34638716 100       0                 0       
0.03 7.96192e-07 1.66128e-06 0   18660258 31        0                 0       


==> sims/res_ghpc33-1270_28_16-retry100enh.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.407738    0.555556    0   180      100       0                 0       
0.13 0.137776    0.200401    0   499      100       0                 0       
0.12 0.0292449   0.0436491   0   2291     100       0                 0       
0.11 0.00398424  0.00660502  0   15140    100       0                 0       
0.1  0.000475771 0.000927042 0   107870   100       0                 0       
0.09 7.35849e-05 0.00014358  0   696474   100       0                 0       
0.08 1.04448e-05 2.04416e-05 0   4304951  88        0                 0       
0.07 2.96599e-06 6.21149e-06 0   16099191 100       0                 0       
0.06 1.40749e-06 2.90205e-06 0   34458410 100       0                 0       
0.05 1.23861e-06 2.84737e-06 0   35120071 100       0                 0       
0.04 1.14859e-06 2.88694e-06 0   34638716  100       0                 0       
0.03 7.38489e-07 1.68385e-06 0   59387660  100       0                 0       
0.02 1.8257e-07  4.04107e-07 0   247459501 100       0                 0       


==> sims/res_ghpc33-1270_28_16-retry10aug.txt <==
P	WER
0.14	0.440529
0.13	0.140252
0.12	0.031506
0.11	0.00324749
0.1	0.000400585
0.09	0.0000649809
0.08	0.0000171645

==> sims/res_ghpc33-1270_28_16-retry10aug1.txt <==
  P      BER        WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.453594   0.636943   0   157      100       0                 0       
0.13 0.202724   0.320513   0   312      100       0                 0       
0.12 0.0775693  0.137552   0   727      100       0                 0       
0.11 0.0205534  0.0395257  0   2530     100       0                 0       
0.1  0.00781354 0.0154943  0   6454     100       0                 0       
0.09 0.003159   0.00614251 0   3256     20        0                 0       


==> sims/res_ghpc33-1270_28_16-retry10aug2.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.29472     0.434783    0   230      100       0                 0       
0.13 0.0998989   0.157233    0   636      100       0                 0       
0.12 0.0190185   0.0321958   0   3106     100       0                 0       
0.11 0.00159216  0.00302856  0   33019    100       0                 0       
0.1  0.000132018 0.000333519 0   35980    12        0                 0       


==> sims/res_ghpc33-1270_28_16-retry10enh.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.441741    0.625       0   160      100       0                 0       
0.13 0.205189    0.314465    0   318      100       0                 0       
0.12 0.0494573   0.0816993   0   1224     100       0                 0       
0.11 0.0104835   0.0205128   0   4875     100       0                 0       
0.1  0.00312707  0.00593613  0   16846    100       0                 0       
0.09 0.00114552  0.00236016  0   42370    100       0                 0       
0.08 0.000387197 0.000816993 0   122400   100       0                 0       
0.07 0.000132296 0.000282125 0   354453   100       0                 0       
0.06 5.12874e-05 0.000110126 0   908048   100       0                 0       
0.05 1.80773e-05 3.90258e-05 0   2562407  100       0                 0       
0.04 6.46376e-06 1.53377e-05 0   6519864  100       0                 0       
0.03 4.80151e-06 1.10561e-05 0   9044766  100       0                 0       
0.02 2.24817e-06 6.04115e-06 0   16553136 100       0                 0       
0.01 4.17839e-07 1.33075e-06 0   18034989 24        0                 0       


==> sims/res_ghpc33-1270_28_16-retry10rand.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.303333    0.444444    0   225      100       0                 0       
0.13 0.0986655   0.153139    0   653      100       0                 0       
0.12 0.0195226   0.0323834   0   3088     100       0                 0       
0.11 0.00203188  0.0039454   0   25346    100       0                 0       
0.1  0.000179783 0.000416372 0   240170   100       0                 0       
0.09 2.21833e-05 6.25511e-05 0   1598693  100       0                 0       
0.08 4.36154e-06 2.74777e-05 0   655076   18        0                 0       


==> sims/res_ghpc33-1270_28_16-retry1aug.txt <==
  P      BER        WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.372253   0.549451   0   182      100       0                 0       
0.13 0.124461   0.201207   0   497      100       0                 0       
0.12 0.0260413  0.0460617  0   2171     100       0                 0       
0.11 0.00335803 0.00703779 0   14209    100       0                 0       
0.1  0.00121253 0.00292977 0   11605    34        0                 0       


==> sims/res_ghpc33-1270_28_16.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.494428    0.70922     0   141      100       0                 0       
0.13 0.21132     0.361011    0   277      100       0                 0       
0.12 0.0796498   0.149477    0   669      100       0                 0       
0.11 0.0349544   0.0733676   0   1363     100       0                 0       
0.1  0.0172784   0.0385802   0   2592     100       0                 0       
0.09 0.00655098  0.0156642   0   6384     100       0                 0       
0.08 0.0039675   0.00947059  0   10559    100       0                 0       
0.07 0.00166005  0.00435218  0   22977    100       0                 0       
0.06 0.00115819  0.00316076  0   31638    100       0                 0       
0.05 0.00103502  0.0027866   0   35886    100       0                 0       
0.04 0.00112164  0.0028499   0   35089    100       0                 0       
0.03 0.000823369 0.00236698  0   42248    100       0                 0       
0.02 0.00040626  0.000965642 0   103558   100       0                 0       
     


==> sims/res_ghpc33-882_24-bp.txt <==
  P      BER        WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.364531   0.502513   0   199      100       0                 0       
0.13 0.285714   0.3861     0   259      100       0                 0       
0.12 0.213207   0.292398   0   342      100       0                 0       
0.11 0.145068   0.193424   0   517      100       0                 0       
0.1  0.142088   0.187266   0   534      100       0                 0       
0.09 0.0928244  0.125156   0   799      100       0                 0       
0.08 0.0816836  0.113122   0   884      100       0                 0       
0.07 0.0577674  0.078064   0   1281     100       0                 0       
0.06 0.0405665  0.0561798  0   1780     100       0                 0       
0.05 0.027324   0.0388954  0   2571     100       0                 0       
0.04 0.0147131  0.0209688  0   4769     100       0                 0       
0.03 0.00600747 0.00904977 0   9724     88        0                 0       


==> sims/res_ghpc33-882_24-noosd.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.447995    0.75188     0   133      100       0                 0       
0.13 0.245501    0.469484    0   213      100       0                 0       
0.12 0.105184    0.257069    0   389      100       0                 0       
0.11 0.0337719   0.105263    0   950      100       0                 0       
0.1  0.0094914   0.0477555   0   2094     100       0                 0       
0.09 0.00451796  0.0221288   0   4519     100       0                 0       
0.08 0.00147772  0.00850485  0   11758    100       0                 0       
0.07 0.000654666 0.00471832  0   21194    100       0                 0       
0.06 0.000284991 0.00289821  0   34504    100       0                 0       
0.05 0.00014438  0.00196881  0   50792    100       0                 0       
0.04 0.00014181  0.00174535  0   57295    100       0                 0       
0.03 0.000125358 0.00128573  0   77777    100       0                 0       
0.02 4.94925e-05 0.000690593 0   144803   100       0                 0       
0.01 1.11814e-05 0.000131546 0   760191   100       0                 0       


==> sims/res_ghpc33-882_24-osd0.txt <==
P	WER
0.14	0.452489
0.13	0.195313
0.12	0.0492368
0.11	0.00799233
0.1	0.000717633
0.09	0.0000677643
0.08	5.21666e-6
0.07	4.13055e-7
0.06	3.00643e-8

==> sims/res_ghpc33-882_24.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.447995    0.75188     0   133      100       0                 0       
0.13 0.245501    0.469484    0   213      100       0                 0       
0.12 0.105184    0.257069    0   389      100       0                 0       
0.11 0.0337719   0.105263    0   950      100       0                 0       
0.1  0.0094914   0.0477555   0   2094     100       0                 0       
0.09 0.00451796  0.0221288   0   4519     100       0                 0       
0.08 0.00147772  0.00850485  0   11758    100       0                 0       
0.07 0.000654666 0.00471832  0   21194    100       0                 0       
0.06 0.000284991 0.00289821  0   34504    100       0                 0       
0.05 0.00014438  0.00196881  0   50792    100       0                 0       
0.04 0.00014181  0.00174535  0   57295    100       0                 0       
0.03 0.000125358 0.00128573  0   77777    100       0                 0       
0.02 4.94925e-05 0.000690593 0   144803   100       0                 0       
0.01 1.11814e-05 0.000131546 0   760191   100       0                 0       


==> sims/res_haah-1024_30-noosd.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.609145    0.884956    0   113      100       0                 0       
0.13 0.365143    0.571429    0   175      100       0                 0       
0.12 0.191284    0.353357    0   283      100       0                 0       
0.11 0.0582751   0.13986     0   715      100       0                 0       
0.1  0.0192128   0.0608643   0   1643     100       0                 0       
0.09 0.00819444  0.0277778   0   3600     100       0                 0       
0.08 0.00248378  0.0104069   0   9609     100       0                 0       
0.07 0.000730492 0.00286467  0   34908    100       0                 0       
0.06 0.000235559 0.000972044 0   102876   100       0                 0       
0.05 5.44015e-05 0.000301057 0   63111    19        0                 0       


==> sims/res_haah-1024_30-nosd.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.1  0.018953    0.0620732   0   1611     100       0                 0       
0.09 0.00638958  0.0227118   0   4403     100       0                 0       
0.08 0.00247715  0.00968898  0   10321    100       0                 0       
0.07 0.0011274   0.00450958  0   22175    100       0                 0       
0.06 0.000361949 0.00129114  0   77451    100       0                 0       
0.05 7.00841e-05 0.00027341  0   365751   100       0                 0       
0.04 1.39934e-05 5.85497e-05 0   1707952  100       0                 0       
0.03 1.99246e-06 8.52691e-06 0   11727574 100       0                 0       
0.02 0           8.12123e-07 0   1231341  1         0                 0       


==> sims/res_haah-1024_30-retry100.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.593277    0.840336    0   119      100       0                 0       
0.13 0.362162    0.540541    0   185      100       0                 0       
0.12 0.14982     0.27027     0   370      100       0                 0       
0.11 0.0376616   0.084317    0   1186     100       0                 0       
0.1  0.0115829   0.0372439   0   2685     100       0                 0       
0.09 0.00443559  0.0153304   0   6523     100       0                 0       
0.08 0.00197384  0.00765052  0   13071    100       0                 0       
0.07 0.000516268 0.00206232  0   48489    100       0                 0       
0.06 0.000208145 0.000764304 0   130838   100       0                 0       
0.05 3.85336e-05 0.000164674 0   607262   100       0                 0       
0.04 9.32535e-06 3.70054e-05 0   2702310  100       0                 0       
0.03 1.31922e-06 5.35544e-06 0   18672594 100       0                 0       
0.02 6.47779e-08 4.09123e-07 0   19554009 8         0                 0       


==> sims/res_haah-1024_30-retry10rand.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.518159    0.746269    0   134      100       0                 0       
0.13 0.264344    0.409836    0   244      100       0                 0       
0.12 0.103915    0.177936    0   562      100       0                 0       
0.11 0.0218476   0.0437828   0   2284     100       0                 0       
0.1  0.00271834  0.00748167  0   13366    100       0                 0       
0.09 0.000565868 0.0015704   0   63678    100       0                 0       
0.08 0.000125742 0.000384481 0   137848   53        0                 0       


==> sims/res_haah-1024_30.txt <==
P	WER
0.14	0.699301
0.13	0.3125
0.12	0.0979432
0.11	0.0217865
0.1	0.00164571
0.09	0.000109495
0.08	8.61778e-6
0.07	6.86037e-7

==> sims/res_hbc-900_50_14.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.473577    0.729927    0.729927    137      100       100               14      
0.13 0.254064    0.456621    0.456621    219      100       100               14      
0.12 0.0874438   0.204499    0.204499    489      100       100               14      
0.11 0.0181807   0.0610501   0.0610501   1638     100       100               14      
0.1  0.00499305  0.0231589   0.0231589   4318     100       100               14      
0.09 0.0013791   0.00766166  0.00766166  13052    100       100               14      
0.08 0.000514558 0.0029203   0.0029203   34243    100       100               14      
0.07 0.000190765 0.00104471  0.00104471  95720    100       100               14      
0.06 6.24337e-05 0.000349965 0.000349965 285743   100       100               14      
0.05 1.66683e-05 9.89805e-05 9.89805e-05 1010300  100       100               14      
0.04 3.64831e-06 1.90413e-05 1.90413e-05 5251752  100       100               14      
0.03 5.77549e-07 2.91397e-06 2.91397e-06 34317436 100       100               14      
0.02 6.31452e-08 2.74545e-07 2.74545e-07 14569586 4         4                 14      


==> sims/res_hmp-49_1_9-osd10-1.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.02  0.000392152 0.000392152 0.000392152 255003   100       100               9       
0.015 0.000228075 0.000228075 0.000228075 438453   100       100               9       
0.01  7.47336e-05 7.47336e-05 7.47336e-05 1338086  100       100               9       
0.005 2.39808e-05 2.39808e-05 2.39808e-05 4170006  100       100               9       


==> sims/res_hmp-49_1_9-osd10.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.18018     0.18018     0.18018     555      100       100               9       
0.12 0.113636    0.113636    0.113636    880      100       100               9       
0.1  0.0697837   0.0697837   0.0697837   1433     100       100               9       
0.08 0.0266241   0.0266241   0.0266241   3756     100       100               9       
0.06 0.00841326  0.00841326  0.00841326  11886    100       100               9       
0.04 0.00228927  0.00228927  0.00228927  43682    100       100               9       
0.02  0.000392152 0.000392152 0.000392152 255003   100       100               9       
0.015 0.000228075 0.000228075 0.000228075 438453   100       100               9       
0.01  7.47336e-05 7.47336e-05 7.47336e-05 1338086  100       100               9       
0.005 2.39808e-05 2.39808e-05 2.39808e-05 4170006  100       100               9       


==> sims/res_hpc-129_28-BP.txt <==
P       BER
0.01	0.06309573444801933
0.006025595860743574	0.03235936569296283
0.0035481338923357532	0.016982436524617443
0.0021379620895022326	0.01
0.0012882495516931337	0.006606934480075957
0.0007762471166286919	0.004168693834703355
0.00046773514128719813	0.0025118864315095794
0.00028183829312644523	0.0016218100973589297
0.00016982436524617443	0.0009772372209558102
0.0001	0.0006165950018614823


==> sims/res_hpc-129_28-NBP.txt <==
P        BER
0.01	0.038018939632056124
0.005128613839913648	0.010471285480508996
0.0026915348039269166	0.003090295432513589
0.0013803842646028853	0.0010232929922807535
0.0007244359600749898	0.0003715352290971724
0.0003715352290971724	0.00014791083881682073
0.00019498445997580456	0.00006606934480075965
0.0001	0.000031622776601683795

==> sims/res_hpc33-osd0.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.517593    0.925926    0.925926    108      100       100               16      
0.13 0.238605    0.775194    0.775194    129      100       100               16      
0.12 0.0994521   0.456621    0.456621    219      100       100               16      
0.11 0.0560494   0.308642    0.308642    324      100       100               16      
0.1  0.0310196   0.196078    0.196078    510      100       100               16      
0.09 0.0140974   0.10142     0.10142     986      100       100               16      
0.08 0.00849156  0.0582411   0.0582411   1717     100       100               16      
0.07 0.00483772  0.0341647   0.0341647   2927     100       100               16      
0.06 0.00223436  0.0176211   0.0176211   5675     100       100               16      
0.05 0.000939832 0.00672269  0.00672269  14875    100       100               16      
0.04 0.000296819 0.00223509  0.00223509  44741    100       100               16      
0.03 6.78798e-05 0.000492596 0.000492596 203006   100       100               16      
0.02 9.65068e-06 7.03403e-05 7.03403e-05 1421661  100       100               16      
0.01 3.85389e-07 2.97368e-06 2.97368e-06 33628333 100       100               16      


==> sims/res_hpc33-osd10-t.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.447995    0.75188     0   133      100       0                 0       
0.13 0.245501    0.469484    0   213      100       0                 0       
0.12 0.105184    0.257069    0   389      100       0                 0       
0.11 0.0337719   0.105263    0   950      100       0                 0       
0.1  0.0094914   0.0477555   0   2094     100       0                 0       
0.09 0.00451796  0.0221288   0   4519     100       0                 0       
0.08 0.00147772  0.00850485  0   11758    100       0                 0       
0.07 0.000651684 0.00469682  0   21291    100       0                 0       
0.06 0.000276016 0.00256759  0   38947    100       0                 0       
0.05 7.71674e-05 0.000995708 0   100431   100       0                 0       
0.04 5.52674e-05 0.000722601 0   101024   73        0                 0       


==> sims/res_hpc33-osd10-t200.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.447995    0.75188     0   133      100       0                 0       
0.13 0.245327    0.46729     0   214      100       0                 0       
0.12 0.10211     0.253165    0   395      100       0                 0       
0.11 0.0337963   0.10101     0   990      100       0                 0       
0.1  0.00884212  0.0268962   0   3718     100       0                 0       
0.09 0.0014614   0.00475896  0   21013    100       0                 0       
0.08 0.000190827 0.000623107 0   160486   100       0                 0       
0.07 1.29976e-05 7.05751e-05 0   1416930  100       0                 0       
0.06 1.8713e-06  2.23439e-05 0   4475493  100       0                 0       
0.05 6.04741e-07 5.09255e-06 0   3927302  20        0                 0       


==> sims/res_hpc33-osd10-t300.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.427957    0.645161    0           155      100       0                 0       
0.13 0.194066    0.30303     0           330      100       0                 0       
0.12 0.0863936   0.141243    0           708      100       0                 0       
0.11 0.0174748   0.032113    0           3114     100       0                 0       
0.1  0.00289819  0.00552914  0           18086    100       0                 0       
0.09 0.000270288 0.000581264 0           172039   100       0                 0       
0.08 2.44001e-05 5.58781e-05 0           1789609  100       0                 0       
0.07 1.46143e-06 4.73504e-06 3.50743e-07 5702173  27        2                 32      


==> sims/res_hpc33-osd10.txt <==
  P       BER         WER         FAR     numWords  numErrors numMiscorrections minDist
0.14 0.510357    0.892857    0.892857    112       100       100               16      
0.13 0.202781    0.534759    0.534759    187       100       100               16      
0.12 0.0771091   0.294985    0.294985    339       100       100               16      
0.11 0.0242579   0.121655    0.121655    822       100       100               16      
0.1  0.0101288   0.0536481   0.0536481   1864      100       100               16      
0.09 0.00380134  0.0186706   0.0186706   5356      100       100               16      
0.08 0.00129903  0.00658068  0.00658068  15196     100       100               16      
0.07 0.000352539 0.0017805   0.0017805   56164     100       100               16      
0.06 0.000100598 0.000485982 0.000485982 205769    100       100               16      
0.05 2.80378e-05 0.000133768 0.000133768 747561    100       100               16      
0.04 3.93593e-06 1.96797e-05 1.96797e-05 5081388   100       100               16      
0.03 6.23925e-07 3.22942e-06 3.22942e-06 30965285  100       100               16      
0.02 6.56054e-08 4.20009e-07 4.20009e-07 238090232 100       100               16      
0.01 0           0           0           22734909  0         0                 16      


==> sims/res_hpc33long-noosd.txt <==
  P       BER        WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.535479    0.990099   0   101      100       0                 0       
0.13 0.206821    0.990099   0   101      100       0                 0       
0.12 0.0636071   0.724638   0   138      100       0                 0       
0.11 0.0194564   0.431034   0   232      100       0                 0       
0.1  0.0101803   0.26178    0   382      100       0                 0       
0.09 0.00445058  0.138122   0   724      100       0                 0       
0.08 0.00161989  0.0690131  0   1449     100       0                 0       
0.07 0.000680705 0.044964   0   2224     100       0                 0       
0.06 0.000746282 0.032175   0   3108     100       0                 0       
0.05 0.00035458  0.0255297  0   3917     100       0                 0       
0.04 0.000443911 0.0208899  0   4787     100       0                 0       
0.03 0.000351476 0.0161186  0   6204     100       0                 0       
0.02 0.000142592 0.00712962 0   14026    100       0                 0       
0.01 4.17577e-05 0.0014958  0   66854    100       0                 0       


==> sims/res_hpc33long-noosd10try.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.540979    0.990099    0   101      100       0                 0       
0.13 0.206276    0.925926    0   108      100       0                 0       
0.12 0.0612007   0.645161    0   155      100       0                 0       
0.11 0.0173009   0.289017    0   346      100       0                 0       
0.1  0.00385285  0.111857    0   894      100       0                 0       
0.09 0.00297384  0.059312    0   1686     100       0                 0       
0.08 0.000736025 0.022941    0   4359     100       0                 0       
0.07 0.000225354 0.00819471  0   12203    100       0                 0       
0.06 0.000140869 0.00334739  0   29874    100       0                 0       
0.05 3.78735e-05 0.00145047  0   68943    100       0                 0       
0.04 1.18911e-05 0.000615942 0   162353   100       0                 0       
0.03 4.59815e-06 0.000413834 0   241643   100       0                 0       
0.02 3.2488e-06  0.00015805  0   632713   100       0                 0       
0.01 6.58279e-07 2.58995e-05 0   3861081  100       0                 0       


==> sims/res_hpc33long-noosd320it.txt <==
  P       BER        WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.342368    0.970874   0   103      100       0                 0       
0.13 0.106019    0.833333   0   120      100       0                 0       
0.12 0.0372629   0.609756   0   164      100       0                 0       
0.11 0.0202114   0.373134   0   268      100       0                 0       
0.1  0.00895849  0.232019   0   431      100       0                 0       
0.09 0.00311053  0.104167   0   960      100       0                 0       
0.08 0.00123996  0.0498753  0   2005     100       0                 0       
0.07 0.000424013 0.0354988  0   2817     100       0                 0       
0.06 0.000185773 0.0226706  0   4411     100       0                 0       
0.05 0.000218848 0.0228363  0   4379     100       0                 0       
0.04 0.000208742 0.0217817  0   4591     100       0                 0       
0.03 0.000202406 0.0138793  0   7205     100       0                 0       
0.02 0.000114383 0.0072881  0   13721    100       0                 0       
0.01 2.2595e-05  0.00153475 0   65157    100       0                 0       


==> sims/res_hpc33long-osd.txt <==
P	WER
0.14	0.469484
0.135	0.15083
0.13	0.0277469
0.125	0.00333289
0.12	0.000515052
0.115	0.000128849
0.11	0.0000303936

==> sims/res_hpc33long-osd10-t1000.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.535479    0.990099    0   101      100       0                 0       
0.13 0.206821    0.990099    0   101      100       0                 0       
0.12 0.0636071   0.724638    0   138      100       0                 0       
0.11 0.0194564   0.431034    0   232      100       0                 0       
0.1  0.0101803   0.26178     0   382      100       0                 0       
0.09 0.00445058  0.138122    0   724      100       0                 0       
0.08 0.00161989  0.0690131   0   1449     100       0                 0       
0.07 0.00072577  0.0446628   0   2239     100       0                 0       
0.06 0.000159583 0.00746102  0   13403    100       0                 0       
0.05 4.91975e-07 6.07238e-05 0   197616   12        0                 0       


==> sims/res_hpc33long-osd10-t300.txt <==
  P       BER         WER     FAR numWords numErrors numMiscorrections minDist
0.14 0.535479    0.990099    0   101      100       0                 0       
0.13 0.206821    0.990099    0   101      100       0                 0       
0.12 0.0636071   0.724638    0   138      100       0                 0       
0.11 0.0194564   0.431034    0   232      100       0                 0       
0.1  0.0101803   0.26178     0   382      100       0                 0       
0.09 0.00445058  0.138122    0   724      100       0                 0       
0.08 0.00161989  0.0690131   0   1449     100       0                 0       
0.07 0.000680705 0.044964    0   2224     100       0                 0       
0.06 0.000746282 0.032175    0   3108     100       0                 0       
0.05 0.00035458  0.0255297   0   3917     100       0                 0       
0.04 0.000443911 0.0208899   0   4787     100       0                 0       
0.03 0.000351476 0.0161186   0   6204     100       0                 0       
0.02 0.000129233 0.00655265  0   15261    100       0                 0       
0.01 0           3.27646e-06 0   915623   3         0                 0       


==> sims/res_hpc33long-t.txt <==
  P  BER WER FAR numWords numErrors numMiscorrections minDist
0.1 0   0   0   3583     0         0                 0       


==> sims/res_hpc55-1134_48_11-2.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.747917    1           1           100      100       100               394     
0.13 0.734021    0.970874    0.970874    103      100       100               234     
0.12 0.567164    0.746269    0.746269    134      100       100               234     
0.11 0.374683    0.507614    0.507614    197      100       100               208     
0.1  0.104676    0.143678    0.143678    696      100       100               208     
0.09 0.0121996   0.01665     0.01665     6006     100       100               32      
0.08 0.000508967 0.000777049 0.000777049 128692   100       100               28      
0.07 0           0           0           26876    0         0                 28      


==> sims/res_hpc55-1134_48_11.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.746458    1           1           100      100       100               392     
0.13 0.682099    0.925926    0.925926    108      100       100               36      
0.12 0.523164    0.699301    0.699301    143      100       100               36      
0.11 0.274009    0.371747    0.371747    269      100       100               36      
0.1  0.0745504   0.0999001   0.0999001   1001     100       100               32      
0.09 0.00754256  0.0107527   0.0107527   9300     100       100               24      
0.08 0.000393156 0.000755162 0.000755162 132422   100       100               24      
0.07 3.30283e-05 7.68658e-05 7.68658e-05 208155   16        16                24      


==> sims/res_hpc55long-noosd.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.1   0.00476754  0.125313    0.0100251   798      100       8                 16      
0.095 0.00285361  0.0942507   0.00471254  1061     100       5                 16      
0.09  0.00201478  0.0637755   0.00446429  1568     100       7                 16      
0.085 0.00112767  0.0459982   0.00137994  2174     100       3                 16      
0.08  0.000566073 0.0323311   0           3093     100       0                 16      
0.075 0.000679363 0.0273448   0.00164069  3657     100       6                 16      
0.07  0.000383454 0.0181818   0.000181818 5500     100       1                 16      
0.065 0.000290029 0.013231    0           7558     100       0                 16      
0.06  0.000187217 0.0109194   0.000109194 9158     100       1                 16      
0.055 9.66461e-05 0.00663438  0           15073    100       0                 16      
0.05  5.39895e-05 0.00486074  4.86074e-05 20573    100       1                 16      
0.045 4.60085e-05 0.00310665  0           32189    100       0                 16      
0.04  2.44437e-05 0.00232758  2.32758e-05 42963    100       1                 16      
0.035 1.73683e-05 0.00118803  0           84173    100       0                 16      
0.03  7.99767e-06 0.000669949 0           149265   100       0                 16      
0.025 4.46396e-06 0.000436576 0           229055   100       0                 16      
0.02  2.11479e-06 0.000178968 0           558760   100       0                 16      
0.015 3.13532e-07 4.89788e-05 0           204170   10        0                 16      


==> sims/res_hpc55long-osd.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.750779    1           1           100      100       100               2825    
0.13 0.749083    1           1           100      100       100               2745    
0.12 0.681052    0.925926    0.925926    108      100       100               32      
0.11 0.114846    0.238095    0.238095    420      100       100               16      
0.1  0.00223262  0.0345781   0.0345781   2892     100       100               16      
0.09 0.000932022 0.0146071   0.0146071   6846     100       100               16      
0.08 0.0003452   0.00527009  0.00527009  18975    100       100               16      
0.07 7.57391e-05 0.00137233  0.00137233  72869    100       100               16      
0.06 2.5333e-05  0.000375834 0.000375834 266075   100       100               16      
0.05 4.62372e-06 7.51126e-05 7.51126e-05 1331334  100       100               16      
0.04 4.37818e-07 8.91838e-06 8.91838e-06 897024   8         8                 16      


==> sims/res_toric16-xz.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.12  0.513141    0.732064    0.732064    13660    10000     10000             42      
0.115 0.454342    0.666533    0.666533    15003    10000     10000             42      
0.11  0.391352    0.594354    0.594354    16825    10000     10000             42      
0.105 0.329092    0.509944    0.509944    19610    10000     10000             34      
0.1   0.268375    0.425586    0.425586    23497    10000     10000             30      
0.095 0.210443    0.343749    0.343749    29091    10000     10000             30      
0.09  0.153841    0.25668     0.25668     38959    10000     10000             28      
0.085 0.108433    0.18604     0.18604     53752    10000     10000             28      
0.08  0.0713855   0.125513    0.125513    79673    10000     10000             24      
0.075 0.0440527   0.0788556   0.0788556   126814   10000     10000             18      
0.07  0.0256962   0.0467373   0.0467373   213962   10000     10000             18      
0.065 0.0134804   0.0250425   0.0250425   399321   10000     10000             18      
0.06  0.0068825   0.012937    0.012937    772975   10000     10000             18      
0.055 0.00299408  0.00573963  0.00573963  1742272  10000     10000             18      
0.05  0.00123833  0.00239894  0.00239894  4168509  10000     10000             18      
0.045 0.00045189  0.00088493  0.00088493  11300326 10000     10000             16      
0.04  0.000147814 0.000291834 0.000291834 34266083 10000     10000             16      
0.035 3.88744e-05 7.72359e-05 7.72359e-05 74084711 5722      5722              16      


==> sims/res_toric32-xz.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.12  0.61474     0.837521    0.837521    1194     1000      1000              316     
0.115 0.538432    0.76864     0.76864     1301     1000      1000              260     
0.11  0.453373    0.661376    0.661376    1512     1000      1000              260     
0.105 0.328165    0.516796    0.516796    1935     1000      1000              236     
0.1   0.245972    0.392927    0.392927    2545     1000      1000              214     
0.095 0.161487    0.265604    0.265604    3765     1000      1000              198     
0.09  0.0852644   0.148544    0.148544    6732     1000      1000              178     
0.085 0.0436563   0.0772678   0.0772678   12942    1000      1000              158     
0.08  0.0178513   0.0327247   0.0327247   30558    1000      1000              138     
0.075 0.00719663  0.0135148   0.0135148   73993    1000      1000              134     
0.07  0.00224417  0.00431572  0.00431572  231711   1000      1000              106     
0.065 0.000571251 0.00111138  0.00111138  899780   1000      1000              92      
0.06  0.000146595 0.000290934 0.000290934 443399   129       129               92      


==> sims/res_toric8-xz.txt <==
   P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.12  0.440629    0.655308    0.655308    15260    10000     10000             8       
0.115 0.40241     0.608606    0.608606    16431    10000     10000             8       
0.11  0.36165     0.557414    0.557414    17940    10000     10000             8       
0.105 0.32769     0.509944    0.509944    19610    10000     10000             8       
0.1   0.288416    0.455166    0.455166    21970    10000     10000             8       
0.095 0.247338    0.400352    0.400352    24978    10000     10000             8       
0.09  0.210157    0.344661    0.344661    29014    10000     10000             8       
0.085 0.173976    0.290225    0.290225    34456    10000     10000             8       
0.08  0.139752    0.237835    0.237835    42046    10000     10000             8       
0.075 0.112021    0.19256     0.19256     51932    10000     10000             8       
0.07  0.085067    0.149136    0.149136    67053    10000     10000             8       
0.065 0.0628229   0.112304    0.112304    89044    10000     10000             8       
0.06  0.0447313   0.0808081   0.0808081   123750   10000     10000             8       
0.055 0.0302502   0.055648    0.055648    179701   10000     10000             8       
0.05  0.0200496   0.0371805   0.0371805   268958   10000     10000             8       
0.045 0.0121989   0.0230016   0.0230016   434753   10000     10000             8       
0.04  0.00699496  0.0133085   0.0133085   751398   10000     10000             8       
0.035 0.00373631  0.00720391  0.00720391  1388135  10000     10000             8       
0.03  0.001798    0.0035179   0.0035179   2842603  10000     10000             8       
0.025 0.000755585 0.00149016  0.00149016  6710696  10000     10000             8       
0.02  0.000265831 0.000526138 0.000526138 19006432 10000     10000             8       
0.015 7.52014e-05 0.000150403 0.000150403 1735341  261       261               8       


==> sims/surf25-mps.txt <==
P      BER        WER 
0.18 0.23       0.23
0.16 0.07       0.07
0.14 0.01       0.01
0.12 0.001      0.001
0.1  0.000045   0.000045
0.09 0.000008   0.000008


==> sims/toric_d25deep.txt <==
  P       BER         WER         FAR     numWords numErrors numMiscorrections minDist
0.14 0.14771     0.14771     0.14771     677      100       100               121     
0.12 0.0335458   0.0335458   0.0335458   2981     100       100               94      
0.1  0.00449741  0.00449741  0.00449741  22235    100       100               67      
0.08 0.000255243 0.000255243 0.000255243 391783   100       100               48      
0.06 3.66469e-06 3.66469e-06 3.66469e-06 27287464  100       100               42      
0.04 1.2631e-08  1.2631e-08  1.2631e-08  791705889 10        10                37      

